Physics-consistent machine learning: output projection onto physical manifolds

Data-driven machine learning models often require extensive datasets, which can be costly or inaccessible, and their predictions may fail to comply with established physical laws. Current approaches for incorporating physical priors mitigate these issues by penalizing deviations from known physical laws, as in physics-informed neural networks, or by designing architectures that automatically satisfy specific invariants. However, penalization approaches do not guarantee compliance with physical constraints for unseen inputs, and invariant-based methods lack flexibility and generality. We propose a novel physics-consistent machine learning method that directly enforces compliance with physical principles by projecting model outputs onto the manifold defined by these laws. This procedure ensures that predictions inherently adhere to the chosen physical constraints, improving reliability and interpretability. Our method is demonstrated on two systems: a spring-mass system and a low-temperature reactive plasma. Compared to purely data-driven models, our approach significantly reduces errors in physical law compliance, enhances predictive accuracy of physical quantities, and outperforms alternatives when working with simpler models or limited datasets. The proposed projection-based technique is versatile and can function independently or in conjunction with existing physics-informed neural networks, offering a powerful, general, and scalable solution for developing fast and reliable surrogate models of complex physical systems, particularly in resource-constrained scenarios.

==> plots/LTP/Figure_4b/physical_compliance_rmse.csv <==
,nn_model,nn_model_proj,pinn_model,pinn_model_proj,loki,loki_proj
p_rmse,1.007e-02,4.772e-11,9.981e-03,6.453e-11,3.232e-05,4.152e-11
i_rmse,1.265e-01,6.568e-10,1.417e-01,4.687e-10,3.866e-04,4.679e-10
ne_rmse,3.265e-03,5.144e-17,1.355e-02,5.403e-17,2.393e-03,5.070e-17
p_sem,5.624e-04,1.206e-11,5.665e-04,1.267e-11,2.081e-06,1.056e-11
i_sem,6.148e-03,9.821e-11,7.561e-03,8.615e-11,2.451e-05,5.568e-11
ne_sem,2.377e-04,3.892e-18,5.284e-04,4.070e-18,8.789e-04,3.782e-18


==> plots/LTP/different_architectures/all_outputs_mean_results.csv <==
architectures,num_params,nn_mapes,uncertanties_mape_nn,proj_mapes,uncertanties_mape_proj,nn_rmses, uncertanties_rmse_nn,proj_rmses,uncertanties_rmse_proj
"[1, 1]",23,298.7401599782791,,277.0878403424321,,0.26065266899485706,,0.23014049100691175,
"[2, 2]",48,234.21683237889818,,217.0769150260363,,0.2237208514121033,,0.20001819932567097,
"[4, 4]",104,193.34629789325365,,189.86345495635874,,0.16207947754448795,,0.15447866101163701,
"[6, 6]",168,70.73521265092047,,69.41728940260579,,0.07676419501964474,,0.0723454632235795,
"[8, 8]",240,42.40926671298006,,41.22703292024532,,0.06753573024717112,,0.06500960111669797,
"[12, 12]",408,64.86683452337076,,63.931717544841064,,0.06038359763574288,,0.058190699814842116,
"[18, 18]",720,37.80632452902496,,37.14852950328586,,0.05104807573835605,,0.04979676197403743,
"[26, 26]",1248,24.891038731898366,,23.188785879447984,,0.03581814254067269,,0.034240982680802445,
"[37, 37]",2183,27.6166827126486,,27.362823807784693,,0.036378286157462,,0.035511812008194484,
"[54, 54]",4104,24.26391985002813,,23.87795948198437,,0.031570978758827715,,0.03086800575213912,
"[78, 78]",7800,18.87105137692177,,18.606537145397215,,0.03194018639720487,,0.031208026465650164,
"[112, 112]",15008,19.164081359075613,,18.661964223032175,,0.0293825093975335,,0.028980428262605797,
"[162, 162]",29808,10.354771016098201,,10.075737608638699,,0.024685622055793523,,0.024357983784716843,
"[233, 233]",59415,11.208477869346517,,10.905955914651425,,0.022287310026373713,,0.022191913958942926,
"[335, 335]",119595,10.204943856162602,,10.040236236566106,,0.024870912405241342,,0.02467525977511634,
"[483, 483]",243915,10.04300465382649,,9.895757811803788,,0.02214128298582861,,0.022045912532639177,
"[695, 695]",498315,5.877242877673921,,5.787082299845105,,0.020994527987620987,,0.020981769947629365,
"[1000, 1000]",1022000,5.708832934055193,,5.590275735485689,,0.021698411463112303,,0.021728024821526935,


==> plots/LTP/different_architectures/architectures.csv <==
1,1
2,2
4,4
6,6
8,8
12,12
18,18
26,26
37,37
54,54
78,78
112,112
162,162
233,233
335,335
483,483
695,695
1000,1000


==> plots/LTP/different_architectures/outputs_vs_pressure/1000_1000/error_normalized_data.csv <==
Output,MAPE NN,MAPE NN Projection,RMSE NN,RMSE NN Projection
O2(X),47.95389960304161,4.911935207582125,0.002142422637223541,0.0006438134611911441
O2(a1Dg),2.5194371281051935,2.5322532549564563,0.0029603488815538644,0.0029140702652933705
O2(b1Sg+),0.6354110763316023,0.6346262498307128,0.0018922925935184781,0.0018908801905028506
O2(Hz),0.34920141329747384,0.3492006973758811,0.008586503971087987,0.00858649072445021
"O2(+,X)",0.2752936335512286,0.10467865545840832,0.0027562723451784077,0.004127915863843134
O(3P),0.25457101915673763,0.2491999155857029,0.0021339990842263136,0.0020531855613278283
O(1D),8.882545826435964,8.880205071443724,0.005876899892354494,0.005876927425289478
"O(+,gnd)",2.340166422109692,2.3402031324751285,0.0047686734748757,0.0047686987177233044
"O(-,gnd)",0.5025026824529024,0.4853730227262583,0.00577865437685813,0.005524747855775458
O3(X),0.5190624896302799,0.5190651685891928,0.002962887627847622,0.0029629024879181854
O3(exc),0.34558016624619264,0.3455803223373858,0.0029858794819843967,0.0029858822387746494
Tg,5.383554915894004,3.992998495581266,0.003860689657698479,0.0038465089206756397
Tnw,0.2747691991542436,0.27476945267597364,0.0024331913720807403,0.002433179656918067
Red_E,3.115503388162595,3.115499194586161,0.049661583325283,0.04966152282073703
vd,2.706745131064932,2.75546953913358,0.06007214584043937,0.059882836573198865
Te,2.554203004872226,2.554200833799091,0.051503143400538264,0.05150314322069076
ne,0.34812824276185006,0.07365030272915221,0.003505902991816391,0.002043914340481011


==> plots/LTP/different_architectures/outputs_vs_pressure/26_26/error_normalized_data.csv <==
Output,MAPE NN,MAPE NN Projection,RMSE NN,RMSE NN Projection
O2(X),49.01901018475702,134.804309814989,0.012085853542362072,0.005435528472854204
O2(a1Dg),9.307031667419052,9.217638917828552,0.02162943076348332,0.021616040803202615
O2(b1Sg+),8.892556897800162,8.886952588912125,0.024026826153684195,0.02401290843877932
O2(Hz),3.071595189213386,3.0716007787840347,0.025164311541929472,0.025164354884996132
"O2(+,X)",1.6819867690299042,0.2923785030447596,0.01565451377610802,0.005679277648358471
O(3P),1.880454524110008,1.9012905177735098,0.013483388381886606,0.013699948184422517
O(1D),59.3311215211199,59.33040043431912,0.016294479253462953,0.01629453783754216
"O(+,gnd)",10.516839907944135,10.51688122730478,0.015928646682613755,0.015928649161124797
"O(-,gnd)",2.03808509362209,2.1904342934790213,0.015397930349882448,0.015587206745109985
O3(X),1.8842199419320078,1.8841875004787563,0.010387107477740326,0.010386928132351394
O3(exc),1.8102490100059054,1.810249719246256,0.016163458460819936,0.016163467940705143
Tg,21.27359492327873,19.150183579115943,0.01746075019031527,0.017164004439145942
Tnw,1.3484763414751473,1.3484783357164143,0.010980349489137982,0.010980344789661213
Red_E,5.669246015822315,5.669245175159524,0.06836127380362726,0.0683612707486983
vd,4.116563667790289,4.224901648912998,0.0781212762614769,0.07800016230934724
Te,3.4050655010043314,3.4050646621674288,0.06420337095040192,0.0642033723171338
ne,0.7218727072714646,0.18125598500873477,0.007155846436785055,0.0030727507015392537


==> plots/LTP/different_architectures/outputs_vs_pressure/8_8/error_normalized_data.csv <==
Output,MAPE NN,MAPE NN Projection,RMSE NN,RMSE NN Projection
O2(X),398.4762402463781,562.8547483668176,0.015770918116752897,0.017668630329811613
O2(a1Dg),72.26324099388552,72.25829326410624,0.06233797479505894,0.062447412696769615
O2(b1Sg+),28.59937189985485,28.61214413183691,0.06702187302242038,0.0670442082337451
O2(Hz),5.938490860617188,5.938560261741685,0.03464942517270496,0.03464967517441728
"O2(+,X)",1.6552316511471699,0.5028960684180134,0.018891547423507626,0.007924319106675924
O(3P),2.8539445189736834,2.348230442164341,0.020607173310943416,0.017070036080256052
O(1D),124.87892862818515,124.8770567601046,0.028495495535561865,0.028495516421121324
"O(+,gnd)",30.11210050805889,30.11212982246643,0.037231014264775264,0.037231023171547396
"O(-,gnd)",2.645454878488185,2.5538575934075447,0.0200729703950438,0.01980729991843522
O3(X),2.8173586716183006,2.8174531996831345,0.01572054544338828,0.015721244505731494
O3(exc),1.936183678610469,1.9361865985290536,0.018461637793961545,0.018461652002886686
Tg,172.14123877531267,140.1932110144552,0.05467805057773813,0.044595252956338996
Tnw,2.9035941774991785,2.903591733765145,0.023381286002221748,0.02338126316813343
Red_E,9.805234631309954,9.80520430781169,0.1006405693128163,0.10064056273617737
vd,10.496370641370788,10.413626465893783,0.1066949478683824,0.1066843724972638
Te,7.071478071651814,7.071474692355392,0.08695146904974031,0.0869514587393869
ne,2.2728754216401788,0.36013831575831357,0.025546100252498545,0.005304701559928642


==> plots/LTP/different_architectures/specific_outputs_results.csv <==
architecture,num_params,output_feature,nn_mapes,proj_mapes,nn_rmses,proj_rmses
"[1, 1]",23,0,275.85973177062186,76.0606259378661,0.44455590274896706,0.11678996961058552
"[1, 1]",23,4,22.613920376501262,9.543275309242285,0.14086677563606984,0.07818371865826257
"[1, 1]",23,16,26.822999914274305,11.447797591472082,0.14871336613319927,0.0703112626231324
"[2, 2]",48,0,198.32840549310734,64.66613155597678,0.35404781114321204,0.10948420992287075
"[2, 2]",48,4,28.307736126161192,10.954317070808676,0.1631075189982679,0.07533022347925071
"[2, 2]",48,16,32.64591090126063,12.79853110683035,0.1579154989435351,0.06881847733507311
"[4, 4]",104,0,67.77714742164423,59.44009364544145,0.11306151292773485,0.10804896125510619
"[4, 4]",104,4,28.160463693963468,9.94968327931917,0.16163586172551592,0.07146933168782621
"[4, 4]",104,16,32.93463614494754,11.65196741522832,0.16576230935575514,0.06762056042874776
"[6, 6]",168,0,33.772945726489425,17.376622363761754,0.06039544663387489,0.027270585243812564
"[6, 6]",168,4,11.383091847545765,4.7047401707631336,0.07488801423241945,0.03966197954732631
"[6, 6]",168,16,12.425127455842585,5.2849753046033685,0.08196763708756165,0.0388003162871759
"[8, 8]",240,16,8.672855432223392,2.967540502510334,0.05870188567158828,0.027810576477834355
"[8, 8]",240,0,23.67231615310953,26.028090318485216,0.033139031454546324,0.02186861673409937
"[8, 8]",240,4,8.004185681492968,2.6780955451908692,0.059970976602536336,0.031236046481007446
"[12, 12]",408,0,19.81530920363199,11.078848005000411,0.033628250754798264,0.021074733197802852
"[12, 12]",408,4,6.887254485249492,3.0781577026323204,0.05465628154353914,0.03368161281071296
"[12, 12]",408,16,7.252091175813931,2.6994032626404114,0.06096541754579965,0.03143738694312856
"[18, 18]",720,0,13.86879666828669,8.87298074075476,0.02255350309521145,0.014155516062723764
"[18, 18]",720,4,5.750512252022374,2.597559419798946,0.043703961111246976,0.02921925999726265
"[18, 18]",720,16,6.739905887572037,3.0425479805808666,0.042673105899168035,0.024979912254085163
"[26, 26]",1248,16,5.745469959629337,2.1225190619539154,0.038641403537887406,0.021867608236289127
"[26, 26]",1248,0,19.54411549925358,2.8037622292134747,0.020243775267352566,0.007928877470029383
"[26, 26]",1248,4,4.528472111556353,1.8585158667970652,0.03667751897001278,0.02576569173920782
"[37, 37]",2183,4,4.432502117119801,2.070943852034229,0.032368609019690076,0.02381468313870939
"[37, 37]",2183,16,5.12274492630341,2.351117774662017,0.029899517066293724,0.019331093649621517
"[37, 37]",2183,0,8.274729943005529,4.411998084179378,0.014473911391613229,0.008601743361288262
"[54, 54]",4104,0,10.973731658773177,4.99821721343722,0.013698376173315822,0.0060368601765452825
"[54, 54]",4104,4,3.3125177579017375,1.656472056400036,0.025790675075305004,0.021557762962271396
"[54, 54]",4104,16,4.246738499431295,1.8944943803025134,0.026279520900467538,0.015409431965818145
"[78, 78]",7800,0,6.655296395031149,3.122193617432142,0.014621185539978623,0.006127628513944931
"[78, 78]",7800,4,3.4900080900622363,1.7542088568737795,0.02635374110400164,0.02295325992667201
"[78, 78]",7800,16,4.225490164829694,2.042603394520421,0.02664117221088549,0.017001892964883778
"[112, 112]",15008,0,5.864168903940089,1.9337554410431304,0.008470244433518319,0.004871752003229017
"[112, 112]",15008,4,2.8883162412329106,1.4980080793143402,0.02319824011565809,0.02226564382510732
"[112, 112]",15008,16,3.5364582705524548,1.5757631528900282,0.02181483167939152,0.01464039033459198
"[162, 162]",29808,16,2.391575553436689,1.0373919390906423,0.019873860574394307,0.012587096633893837
"[162, 162]",29808,0,4.263009426803426,1.7442766431132777,0.007434278244148151,0.0037966353108648486
"[162, 162]",29808,4,1.979198188971502,1.1978589135781985,0.019126053967756025,0.019338199316621053
"[233, 233]",59415,16,1.8021686636821928,0.9227631781644535,0.014484659283841572,0.010567731372632524
"[233, 233]",59415,0,3.3608350639735614,1.6388921956508502,0.005431205521427501,0.003450734938924141
"[233, 233]",59415,4,1.726325024328381,1.169163948563213,0.016673305015161493,0.01910829516891685
"[335, 335]",119595,0,3.5743125093524224,1.3737107192016438,0.006188248142817434,0.003614607110820813
"[335, 335]",119595,4,2.029116863817406,1.2645777463964967,0.01838867066910524,0.019930028966868876
"[335, 335]",119595,16,2.3904130040746714,1.1602032762220562,0.018593027873398282,0.01249028476357614
"[483, 483]",243915,0,3.0978811187337953,1.6018649693646174,0.006060650994157944,0.0033065261201661064
"[483, 483]",243915,4,1.727889640598886,1.07513589465985,0.01560561816251443,0.01823021459563874
"[483, 483]",243915,16,1.804507847413085,0.9305664683999029,0.014682345296872934,0.010467671938447595
"[695, 695]",498315,4,1.2800325561237516,0.951384354148853,0.013631487460474503,0.017504215052330224
"[695, 695]",498315,0,1.8307012355088759,0.7751197737392452,0.0039483372591769435,0.002331028447171594
"[695, 695]",498315,16,1.4221055571875256,0.6692834885062462,0.013229397491148818,0.009395302639234599
"[1000, 1000]",1022000,4,1.3221643022018255,0.9005390300790599,0.013024729223026436,0.017213418311698266
"[1000, 1000]",1022000,0,1.58218290791114,0.8707146989478627,0.0036885064902838294,0.0023101623686047654
"[1000, 1000]",1022000,16,1.289113684718548,0.6584375940001445,0.012426288700419924,0.00902283555076125


==> plots/LTP/different_datasets/all_outputs_mean_results.csv <==
dataset_sizes,loki_time,nn_mapes,nn_mape_uncertainties,proj_mapes,proj_mape_uncertainties,nn_rmses,nn_rmse_uncertainties,proj_rmses,proj_rmse_uncertainties
20,467.8,212.94085099034265,11.038262732852987,206.94834421851084,10.57770198140617,0.22637198659166594,0.019340284351631227,0.21171556996448024,0.017139306311322197
50,1169.5,96.17051086621166,5.664341984472351,93.5728803938957,5.571627514930011,0.11319027244613478,0.004364159829769205,0.1071507937339952,0.003964204064793906
100,2339.0,60.11719601004395,3.5118378132727703,58.71771389472906,3.464745576736723,0.08130572614541097,0.003128485586056117,0.07746702742988254,0.002852020329982616
200,4678.0,37.85163661878304,1.5541203453347177,36.84464402584492,1.5180495381205217,0.0631556578277804,0.0013571525302104688,0.06102287920038224,0.0012601456021985016
400,9356.0,25.524954811747257,1.3006471571059073,24.949664308406053,1.3079851485681173,0.04350293879298766,0.0015053110764558111,0.042390903464509466,0.0014612388784468928
600,14034.0,22.715711392952034,0.9541581831327288,22.122970333681764,0.9461038609911758,0.0378671130834189,0.0010043739565356936,0.03690392719290625,0.0009680697168597234
800,18712.0,19.28800867733526,1.0145915783670996,18.800282350280337,0.9901485030595275,0.0315461387137541,0.0012070456954891044,0.030908093729474118,0.001193214378653205
1000,23390.0,16.739024104659098,0.7023246549500723,16.284798922227743,0.7026056168044271,0.029336129718905868,0.0011443686865941448,0.02867966624876144,0.0011107806045407103
1500,35085.0,14.277264558467817,0.8533956834821366,13.958377114862378,0.8379300283084621,0.02293877808444286,0.0011773941344859302,0.022467037712627,0.0011515640126447556
2000,46780.0,12.10207838833039,0.5273682238914521,11.836878569024746,0.5247047736974105,0.020057009013770385,0.0005262534633557018,0.01970019722668633,0.0005162465138532816
2500,58475.0,11.019985778879954,0.47068241455714765,10.74627292497274,0.46802508120637426,0.01850572672386373,0.0004964440361277079,0.01815384166797347,0.0004819190041383676


==> plots/LTP/different_datasets/outputs_vs_pressure/200_points/error_normalized_data.csv <==
Output,MAPE NN,MAPE NN Projection,RMSE NN,RMSE NN Projection
O2(X),112.64771068627952,193.3452515194909,0.008725623022616482,0.006698686587104642
O2(a1Dg),21.453385749192268,20.922842458335793,0.017535829831294456,0.017232048756258004
O2(b1Sg+),5.003285660980677,5.008110984189251,0.013783533633769435,0.01379311345055487
O2(Hz),2.6841820014846585,2.684185858353729,0.024106451315174342,0.02410642670255241
"O2(+,X)",2.417498875047205,0.5709779193357973,0.026679892315379147,0.008599684750313193
O(3P),3.044717694558974,2.8492989478502757,0.022191574715713543,0.02075215051757044
O(1D),19.195768739115415,19.195612839717516,0.01550094551205376,0.0155009465100967
"O(+,gnd)",11.824866844745017,11.824871742684815,0.028110822000347042,0.028110822168678943
"O(-,gnd)",2.9776238526758907,3.158055713178773,0.021526848224976317,0.021884851301152506
O3(X),3.4028597647431047,3.4027913105408745,0.018812790389832162,0.01881252141703032
O3(exc),2.0831365568567577,2.0831399486267044,0.017860286068113074,0.01786031085789007
Tg,48.80144854558188,37.95804695276081,0.01999476357318314,0.017088249127073886
Tnw,1.2248626302732744,1.2248639683847806,0.010046930223229701,0.010046937964490391
Red_E,9.015080242809764,9.015077951370383,0.10417485176748723,0.1041748604272138
vd,13.097188277505465,13.222661548233585,0.11772501472859791,0.11788300130781261
Te,7.705224033720938,7.705223091875851,0.0928109393131453,0.09281093104029313
ne,2.0031374490257994,0.44294169949104434,0.024170832646917405,0.0060268182991530216


==> plots/LTP/different_datasets/outputs_vs_pressure/2500_points/error_normalized_data.csv <==
Output,MAPE NN,MAPE NN Projection,RMSE NN,RMSE NN Projection
O2(X),238.13488266341332,125.43773171815866,0.0056132978500541076,0.002650446052143784
O2(a1Dg),7.4656816671665736,7.357804367298801,0.006487811181635114,0.0064439075983617105
O2(b1Sg+),2.454924658523508,2.456649014737228,0.007616658611576501,0.007619137126764462
O2(Hz),0.9265202882320377,0.9265263560972088,0.007195919653879779,0.007195933049604853
"O2(+,X)",0.48653510744900463,0.09630272572630881,0.0070027367928483025,0.0034965270141999257
O(3P),0.28410263897404375,0.28579461031997366,0.0031647302698890553,0.003120732666774145
O(1D),27.743376988519415,27.743389964153497,0.008551552448603953,0.008551557094121233
"O(+,gnd)",6.383780774677312,6.38377928184101,0.007763394991961874,0.007763389337750909
"O(-,gnd)",0.7763485476871683,0.7554625553855682,0.004883448037130773,0.004912402069148693
O3(X),1.309879283802487,1.3098746973000903,0.0072485769967363944,0.007248536498269805
O3(exc),0.7938165653083749,0.7938157239868324,0.006641744853755401,0.00664173903982624
Tg,20.697588457907,24.40544724769572,0.0077668936986439565,0.007957895454738281
Tnw,0.3529319964662032,0.35293293291144306,0.0027334064050328383,0.0027334096878708952
Red_E,4.6544121761395,4.654409667248086,0.042139065424818795,0.042139061151978636
vd,4.540529852190232,4.636247720839033,0.05380596296374206,0.053484024980308846
Te,3.042744959927875,3.0427464774405015,0.04431462746360343,0.04431463167966686
ne,0.45345455398230866,0.09120464845117952,0.005259498842472408,0.0019204168864815445


==> plots/LTP/different_datasets/outputs_vs_pressure/600_points/error_normalized_data.csv <==
Output,MAPE NN,MAPE NN Projection,RMSE NN,RMSE NN Projection
O2(X),204.28678827425003,182.44594467385556,0.00751989476470856,0.004411784751879563
O2(a1Dg),9.34084684677327,8.911957947310647,0.009561957561579272,0.009258289373529287
O2(b1Sg+),4.888742820820882,4.889421131746688,0.015897272070580268,0.015897097530320384
O2(Hz),1.5967349418834895,1.5967372505562751,0.015340668503479434,0.015340646731554825
"O2(+,X)",1.3960522925990568,0.35861779550767353,0.014643952923309837,0.005958962575347832
O(3P),1.5056618826061337,1.419365832010215,0.01047401440893956,0.009868076693756058
O(1D),17.91887622674942,17.919160675732055,0.011581397188136916,0.011581427268190218
"O(+,gnd)",9.129789009401918,9.12978605122137,0.015302231835336457,0.015302225795193879
"O(-,gnd)",1.8635565202119522,1.9257838081956957,0.012872716163391678,0.012973372576314353
O3(X),1.7322941785243227,1.732255645282961,0.009679809380671216,0.009679615090297886
O3(exc),1.2902398261668246,1.290239383637101,0.011031184881324122,0.011031176273750377
Tg,36.26887973527491,36.28006798532879,0.012925903033992252,0.012092663567824851
Tnw,0.8643632006503661,0.8643650035399781,0.007103669553760023,0.007103677222651475
Red_E,9.006266741163635,9.00627100920198,0.07473407028370552,0.0747340681709299
vd,6.487714998613474,6.528052815930302,0.08929897577822768,0.08909122968011826
Te,5.068061178960491,5.0680616178092635,0.07151915919024944,0.07151916679297994
ne,0.893856303750234,0.2820083605553056,0.01075199057150667,0.0040576887076083775


==> plots/LTP/different_datasets/specific_outputs_results.csv <==
dataset_sizes,loki_time,output_feature,nn_mapes,proj_mapes,nn_rmses,proj_rmses
20,467.8,0,67.05177157375229,58.866324898076655,0.15826210931259985,0.09039821121965626
20,467.8,4,32.22849032840189,11.054179360382339,0.19953999917667847,0.08095952295711742
20,467.8,16,37.56409235218598,11.936033097977615,0.21497516517753962,0.07204258352022198
50,1169.5,0,23.469528041775355,16.352544296240385,0.05460683159256132,0.03617276752138419
50,1169.5,4,17.223242580328808,6.4945431065084,0.11693383558212975,0.057424653664097616
50,1169.5,16,19.62341634562184,7.003850093032765,0.11915947602133385,0.0507959966211039
100,2339.0,0,18.972125521754524,11.4266862333346,0.03450231247699804,0.02511067372971535
100,2339.0,4,11.880657616142296,4.80692999973625,0.08693371441718076,0.04703976081116739
100,2339.0,16,12.726656348595403,5.250616422887479,0.08548672890343954,0.0416379794573458
200,4678.0,0,16.576338229717173,9.121057840303237,0.027113633821571188,0.018756771105788307
200,4678.0,4,7.654958039402788,3.3348281775468136,0.061353814002044246,0.038173098734266935
200,4678.0,16,8.244060550593831,3.642300589970605,0.06058789940554989,0.03323830343823738
400,9356.0,0,9.673398941892453,4.819190124629008,0.015066862546845361,0.009622060095018222
400,9356.0,4,4.796637036742606,2.156492728791914,0.038953234626957926,0.02735158218140881
400,9356.0,16,5.241463745668778,2.3536216028630674,0.0376826731019578,0.02146023738706008
600,14034.0,16,4.7900920295277745,2.0512219484037724,0.0332244165652915,0.019606666362795185
600,14034.0,4,4.300427956944192,1.8524509542122005,0.03426813787478929,0.024807708981385755
600,14034.0,0,9.129530267937627,4.334598644160141,0.013442528622088421,0.008473120037796768
800,18712.0,0,6.8063366222438475,3.7691173466435637,0.0102875274401874,0.006263683889439081
800,18712.0,4,3.3456176656336085,1.4949676706209716,0.02554166604946621,0.020426684187532466
800,18712.0,16,3.6880196232017597,1.535825953833622,0.024706364573416722,0.013715118652834707
1000,23390.0,0,6.979600688824884,3.480302774787087,0.010308952234431467,0.005941052524301003
1000,23390.0,4,3.0983911152606547,1.5016637302937148,0.024826529904287943,0.020016054835019552
1000,23390.0,16,3.6532096596657295,1.5195494520824897,0.023849438037174393,0.012990853054317695
1500,35085.0,0,4.74499623954779,2.773954553676476,0.008183205412494643,0.00459177439557058
1500,35085.0,4,2.648889042865957,1.3516672756591526,0.019296310387413487,0.017480782146974898
1500,35085.0,16,3.1385479714892646,1.3023074067945748,0.018797871557186284,0.009748251706088666
2000,46780.0,0,4.635221036710016,2.70709763464592,0.007036414212786629,0.00400801944445119
2000,46780.0,4,2.3124642005603664,1.3047185549993472,0.016754222031193696,0.01665998087900166
2000,46780.0,16,2.6323675566985,1.0539097400595934,0.016305408368418154,0.008190058402406207
2500,58475.0,0,4.316383411324822,2.5587324733084316,0.006872500143289016,0.003814454265975284
2500,58475.0,4,2.2249864402063046,1.2102769241402607,0.015894799794415777,0.01586247498035067
2500,58475.0,16,2.4446663305542287,0.9382588659262993,0.01527757828779262,0.007438712448715433


==> plots/Spring_Mass_System/additional_results/table_lambda_physics_errors.csv <==
lambda_physics_value,loss_train_total,loss_train_physics,loss_train_data,loss_val
0.0,1.0822775318573008e-07,0.0,1.0822775318573008e-07,5.061994787638468e-08
0.041666666666666664,7.789731631610354e-06,7.686174024396253e-06,1.0355760945019262e-07,6.738716498375652e-08
0.08333333333333333,1.544358169105712e-05,1.534712409561797e-05,9.645759334778365e-08,8.792645193125281e-08
0.125,2.3126093889082454e-05,2.3035316478540686e-05,9.07774105891157e-08,6.052253673942686e-08
0.16666666666666666,3.0838896235288103e-05,3.074830812647015e-05,9.05881109733997e-08,5.8672259513059547e-08
0.20833333333333331,3.8749709825640795e-05,3.8653585096510024e-05,9.612472667955483e-08,6.905729691197848e-08
0.25,4.6287461534091665e-05,4.620396853095712e-05,8.349300317256337e-08,5.014840540980003e-08
0.29166666666666663,5.3587212060809044e-05,5.351693032093901e-05,7.028174178117887e-08,1.0213233078957273e-07
0.3333333333333333,6.156595087579839e-05,6.149377981392462e-05,7.217105970103907e-08,5.7494796919854707e-08
0.375,6.921108746062574e-05,6.914408781103137e-05,6.699964954770543e-08,6.005830047115523e-08
0.41666666666666663,7.682312585930093e-05,7.676234160012259e-05,6.078426135565831e-08,6.898959856016517e-08
0.4583333333333333,8.450920107423768e-05,8.445123443687553e-05,5.796663522450447e-08,8.992362152184797e-08
0.5,9.213227009699764e-05,9.208044673473072e-05,5.1823362266922855e-08,4.938746290577001e-08
0.5416666666666666,9.99595738312406e-05,9.990934541932645e-05,5.022841080624112e-08,6.542145617913775e-08
0.5833333333333333,0.00010766086832897096,0.000107615989206068,4.487912397932446e-08,1.0347596321480523e-07
0.625,0.0001153583286576628,0.00011531754340315206,4.078525457043014e-08,2.450252467951941e-07
0.6666666666666666,0.0001235094603495654,0.00012347111207103406,3.8348277471911303e-08,1.985186494721347e-07
0.7083333333333333,0.00013073372960336138,0.00013070231652784263,3.141307658514054e-08,5.6593084843825633e-08
0.75,0.00013835268935523441,0.00013832621037723593,2.6478977998500852e-08,1.4473587864358706e-07
0.7916666666666666,0.00014651064674069011,0.00014648737788528344,2.32688559664111e-08,6.434529541365919e-08
0.8333333333333333,0.00015419413074203934,0.00015417506622312122,1.90645183926345e-08,2.100514127050701e-07
0.875,0.0001619907172927362,0.00016197659920326872,1.4118089467496376e-08,3.35779995248231e-07
0.9166666666666666,0.00016850354025924595,0.00016849521567510655,8.324583897293768e-09,1.5544951436368137e-07
0.9583333333333333,0.00017689724768770335,0.00017689280060942156,4.447078152451195e-09,8.349439435733074e-08
1.0,11.839169586381514,11.839169586381514,0.0,0.17721466255187987


==> plots/Spring_Mass_System/several_initial_conditions/errors_norm_trajectories_Figure_3.csv <==
Model,Metric,Output,Error Value,Std Value
NN,RMSE,x1,0.03603460004553199,0.007858851160139766
PINN,RMSE,x1,0.03562711330130696,0.008489515655408243
proj_NN_I,RMSE,x1,0.024776192534453477,0.002931314015213327
proj_PINN_I,RMSE,x1,0.0231364557111403,0.003006299793441844
NN,RMSE,x2,0.04523962173610926,0.0055229229503458025
PINN,RMSE,x2,0.04382294323295355,0.005072199225662393
proj_NN_I,RMSE,x2,0.03759826147284119,0.005240514688439051
proj_PINN_I,RMSE,x2,0.03615042153351751,0.005154940269624803
NN,RMSE,v1,0.034789528334513306,0.012798429903871618
PINN,RMSE,v1,0.03554126350209117,0.013628861569483765
proj_NN_I,RMSE,v1,0.020660359073016034,0.002439229935815808
proj_PINN_I,RMSE,v1,0.020028401981797166,0.002403419055490137
NN,RMSE,v2,0.031432073526084424,0.008837621956893266
PINN,RMSE,v2,0.030225936863571404,0.008658192041346666
proj_NN_I,RMSE,v2,0.022892469207656987,0.005328932439697175
proj_PINN_I,RMSE,v2,0.02110052067828698,0.005148996710178148
NN,RMSE,E,0.35968704503597615,0.2218153303157693
PINN,RMSE,E,0.3643346320087886,0.22560737393268854
proj_NN_I,RMSE,E,1.9684129891819665e-05,6.97651790066813e-06
proj_PINN_I,RMSE,E,1.9876996618674398e-05,6.927357422667103e-06


==> plots/Spring_Mass_System/several_initial_conditions/proj_improvement_rates.csv <==
Initial Model,Projected Model,W Matrix,Metric,Mean Improv (%),Overall Improv (%),x1 Improv (%),v1 Improv (%),x2 Improv (%),v2 Improv (%)
NN,NN,I,RMSE,96.0,60.0,96.0,85.0,87.0,74.0
NN,NN,I,MAPE,63.0,33.0,73.0,71.0,66.0,52.0
PINN,PINN,I,RMSE,97.0,61.0,98.0,86.0,87.0,75.0
PINN,PINN,I,MAPE,65.0,33.0,75.0,73.0,67.0,55.0
NN,PINN,I,RMSE,98.0,65.0,100.0,89.0,88.0,79.0
NN,PINN,I,MAPE,74.0,40.0,82.0,83.0,67.0,69.0


==> plots/Spring_Mass_System/single_initial_condition/table_norm_errors_Figure_2c.csv <==
Model,Variable,Metric,Value
NN,x1,RMSE,0.054265838116407394
NN,v1,RMSE,0.0592193566262722
NN,x2,RMSE,0.0564730130136013
NN,v2,RMSE,0.035548727959394455
NN,E,RMSE,0.7987900290997731
PINN,x1,RMSE,0.05435677245259285
PINN,v1,RMSE,0.06086824834346771
PINN,x2,RMSE,0.054516080766916275
PINN,v2,RMSE,0.033726390451192856
PINN,E,RMSE,0.8157196629604032
proj_nn,x1,RMSE,0.027393574381913425
proj_nn,v1,RMSE,0.016786047354660518
proj_nn,x2,RMSE,0.04419780662822673
proj_nn,v2,RMSE,0.020404690042369344
proj_nn,E,RMSE,1.9553114070355176e-05
proj_pinn,x1,RMSE,0.025034928455893272
proj_pinn,v1,RMSE,0.01566720291626816
proj_pinn,x2,RMSE,0.041950893907423195
proj_pinn,v2,RMSE,0.018101385320777864
proj_pinn,E,RMSE,2.0088028995542046e-05
RK,E,RMSE,1.9067033528142467e-05
NN,x1,SEM,0.003798070747606757
NN,v1,SEM,0.004453004076017274
NN,x2,SEM,0.0026898382664587947
NN,v2,SEM,0.0025705058495250088
NN,E,SEM,0.03491819269464745
PINN,x1,SEM,0.0038796964849791634
PINN,v1,SEM,0.004583397026151425
PINN,x2,SEM,0.0025719077745732693
PINN,v2,SEM,0.0024848750263196523
PINN,E,SEM,0.035508343454615995
proj_nn,x1,SEM,0.0014698929653869893
proj_nn,v1,SEM,0.0012127026504522886
proj_nn,x2,SEM,0.0019376154430120734
proj_nn,v2,SEM,0.0014018518491829787
proj_nn,E,SEM,1.122405257680354e-06
proj_pinn,x1,SEM,0.0013438607932861658
proj_pinn,v1,SEM,0.0011260817500549204
proj_pinn,x2,SEM,0.0017868014989428662
proj_pinn,v2,SEM,0.0012725412512880256
proj_pinn,E,SEM,1.0454142659072017e-06
RK,E,SEM,1.001470156193177e-06

